Flexible Modeling of Epidemics with an Empirical Bayes Framework

Seasonal influenza epidemics cause consistent, considerable, widespread loss annually in terms of economic burden, morbidity, and mortality. With access to accurate and reliable forecasts of a current or upcoming influenza epidemic's behavior, policy makers can design and implement more effective countermeasures. We developed a framework for in-season forecasts of epidemics using a semiparametric Empirical Bayes framework, and applied it to predict the weekly percentage of outpatient doctors visits for influenza-like illness, as well as the season onset, duration, peak time, and peak height, with and without additional data from Google Flu Trends, as part of the CDC's 2013--2014 "Predict the Influenza Season Challenge". Previous work on epidemic modeling has focused on developing mechanistic models of disease behavior and applying time series tools to explain historical data. However, these models may not accurately capture the range of possible behaviors that we may see in the future. Our approach instead produces possibilities for the epidemic curve of the season of interest using modified versions of data from previous seasons, allowing for reasonable variations in the timing, pace, and intensity of the seasonal epidemics, as well as noise in observations. Since the framework does not make strict domain-specific assumptions, it can easily be applied to other diseases as well. Another important advantage of this method is that it produces a complete posterior distribution for any desired forecasting target, rather than mere point predictions. We report prospective influenza-like-illness forecasts that were made for the 2013--2014 U.S. influenza season, and compare the framework's cross-validated prediction error on historical data to that of a variety of simpler baseline predictors.

==> README.txt <==
__________________
The pstool package

A package like "pst-pdf" for processing PostScript graphics
with psfrag labels within pdfLaTeX documents. The difference
with this package is that every graphic is compiled individually,
drastically speeding up compilation time when only a single
figure needs re-processing.

Running `latex` on pstool.tex will produce the files
  pstool.ins, pstool.sty, and README.txt,
and compile the PDF documentation.

Executing `latex pstool.ins` produces the files above
except pstool.ins (and the PDF file, obviously).

Please see the PDF documentation for further information.

Will Robertson & Zebb Prime
Copyright 2008-2014
Distributed under the LaTeX Project Public License, "maintained" by Will Robertson.

____________________
Brief change history

v1.5c
  - Documentation update; some minor cosmetic code changes.

v1.5b
  - Fix conflict with beamer, which resets the catcode of @ with \begin{document}.

v1.5a, March 2013:
  - Fix bug introduced in last version in which plain LaTeX compilation
    (producing DVI) produced erroneous output above each figure.

v1.5, February 2013:
  - Fix =/# mixup in Windows ps2pdf options.
  - Check the .tex file for newness when regenerating figures.
  - Add [macro-file=...] for a global file to retrieve psfrag macros
    (default is "\jobname-pstool.tex").
    Thanks to Heinrich Kruger for suggestions for the above.
  - Cross-references and citations within external graphics are now supported.

v1.4, November 2010:
  - More robust parsing of the main input file to read in the preamble.
    Therefore, \EndPreamble is now required much less often.
  - Apparently unreleased to CTAN, oops :)

v1.3, July 2009:
  - [bitmap] option to control compression of bitmap graphics,
  - Package options may now be set anywhere with \pstoolsetup{},
  - localised pstool options can be set per-graphic.



==> gen_figures_dummy0.txt <==
hack

